Negative and Positive Feedback from a Supernova Remnant with SHREC: A detailed Study of the Shocked Gas in IC443

Supernova remnants (SNRs) contribute to regulate the star formation efficiency and evolution of galaxies. As they expand into the interstellar medium (ISM), they transfer vast amounts of energy and momentum that displace, compress and heat the surrounding material. Despite the extensive work in galaxy evolution models, it remains to be observationally validated to what extent the molecular ISM is affected by the interaction with SNRs. We use the first results of the ESO-ARO Public Spectroscopic Survey SHREC, to investigate the shock interaction between the SNR IC443 and the nearby molecular clump G. We use high sensitivity SiO(2-1) and H$^{13}$CO$^+$(1-0) maps obtained by SHREC together with SiO(1-0) observations obtained with the 40m telescope at the Yebes Observatory. We find that the bulk of the SiO emission is arising from the ongoing shock interaction between IC443 and clump G. The shocked gas shows a well ordered kinematic structure, with velocities blue-shifted with respect to the central velocity of the SNR, similar to what observed toward other SNR-cloud interaction sites. The shock compression enhances the molecular gas density, n(H$_2$), up to $>$10$^5$ cm$^{-3}$, a factor of >10 higher than the ambient gas density and similar to values required to ignite star formation. Finally, we estimate that up to 50\% of the momentum injected by IC443 is transferred to the interacting molecular material. Therefore the molecular ISM may represent an important momentum carrier in sites of SNR-cloud interactions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
